On the problem of entity matching and its application in automated settlement of receivables

This paper covers automated settlement of receivables in non-governmental organizations. We tackle the problem with entity matching techniques. We consider setup, where base algorithm is used for preliminary ranking of matches, then we apply several novel methods to increase matching quality of base algorithm: score post processing, cascade model and chain model. The methods presented here contribute to automated settlement of receivables, entity matching and multilabel classification in open-world scenario. We evaluate our approach on real world operational data which come from company providing settlement of receivables as a service: proposed methods boost recall from 78% (base model) to >90% at precision 99%.

==> emai.txt <==
First Name: Lukasz
Surname: Czekaj
Occupation and/or Title: R&D manager
Affiliation: Szybkie Składki Sp. z o.o., Innowacyjna 1, Suwałki, Poland
Mailing Address: Wajdeloty 22/6a
Zip code: 80-437 City: Gdansk Country: Poland.
Telephone: +48 663 928 717 Fax:
E-Mail: lukasz.czekaj@aidlab.com
Yes, I intend to attend the ESM®'2021:
[x] Presenting a paper, by submitting a full paper
[ ] Presenting a short paper (by submitting an extended abstract)
[ ] Participating in the industrial program
[ ] Organizing a vendor session
[ ] Proposing a panel discussion (please mention names of panelists)
[ ] Contributing to the exhibition
[ ] Without presenting a paper
The provisional title of my paper / exhibited tool is: ON THE PROBLEM OF ENTITY MATCHING AND ITS APPLICATION IN AUTOMATED
SETTLEMENT OF RECEIVABLES
With the following highlights:
The paper belongs to the category (please tick only one):
[ ] Environmental Sustainability Issues
[ ] Simulation Modelling of Industrial Clusters & Simulation Modeling of Industries
[ ] System Dynamics and Quantitative Methods for the Analysis of Societal Threats
[ ] Modelling and Simulating the Behavioural Dynamics or Organized Groups
[ ] Modelling and Simulation as a Decision Support Tools for Measuring and Predicting Social Impacts
[x] Modeling and simulation, Data Analytics and BPM as Enablers of the Next Evolution of AI to support Organizational
Decision Making and Governance
[ ] Modelling Methodology
[ ] Modelling Simulation Tools
[ ] Object-Orientation and Re-use
[ ] Random Monte Carlo Simulations and Applications
[ ] Discrete and Continuous Simulation Modelling Techniques and Tools
[ ] Queueing Models
[ ] Simulation and AI
[ ] AI and Expert Systems
[ ] AI and Neural Networks
[ ] AI and Fuzzy Systems
[ ] Agent Based Simulation
[ ] Simulation and Optimization
[ ] IoT and Smart Industry" (Internet of Things & Industry 4.0)
[ ] High Performance/Parallel and Large Scale Computing
[ ] Simulation in Education and Graphics/Data Visualization
[ ] Simulation in Environmental Ecology, Marine Biology, and Biology
[ ] Simulation in Biological Systems and Medicine
[ ] Analytical and Numerical Modelling Techniques
[ ] Web Based Simulation
[ ] Cloud Based Simulation
[ ] Physics modelling and Cosmological Simulation
[ ] Cross Fertilisation between Simulation and Formal Methods
[ ] Virtual Prototyping
[ ] Simulation in Energy and Power Systems
[ ] Renewable Energy Technologies
[ ] Simulation in Engineering Processes
[ ] Simulation in Model Driven Engineering
[ ] Simulation-based evaluation of interactive systems
[ ] Simulation and Modelling for humanitarian/emergency operations
[ ] Simulation in Hospital Logistics
[ ] Simulation in Logistics and Traffic
[ ] Supply Chain Scheduling
[ ] Predictive Models in Software Engineering
[ ] Intelligent Systems
[ ] Real-time GPS Simulation and Service Applications
[ ] Simulation with Petri Nets
[ ] Simulation with Bond Graphs
[ ] DEVS
[ ] Fluid Flow Modelling Simulation
[ ] Models and simulations for Emergency and Risk Management
[ ] Poster Session
[ ] Student Session
[ ] Tutorials
[ ] Exhibition
Other colleague(s) interested in the topics of the conference
is/are:
Name:
Address:
Name:
Address:
If you would like to receive more information about EUROSIS and its
activities, please tick the following box:
[x] YES, I would like to know more about EUROSIS
[ ] NO, please remove me from your database.

==> short_abstract.txt <==
On multi-label classification and entity matching problem

In machine learning (ML), the classification problem is based on predicting a class label for a given sample of input data. In case of two or more classes we call it a multiclass classification problem. Multilabel classification is applied when it is possible to assign more than one label for the sample, i.e. the sample may belong to more than one class. It is usually assumed in ML that all classes used in test phase had appeared in training phase, which is called the closed-world assumption (CWA). However, in dynamic environments, new classes may appear in test phase -- this approach is called open-world classification. This paper discusses generalization of multilabel classification in the open-world assumption (OWA) scenario and covers automated settlement of receivables in non-governmental organizations.  Authors consider several novel methods increasing matching quality: score post-processing, cascade model and chain model. The methods presented here contribute to automated settlement of receivables, entity matching and multi-label classification in open-world scenario. We evaluate our approach on real world operational data which come from company providing settlement of receivables as a service:proposed methods boost recall from 78% (base model) to>90% at precision 99%.

=================================================

This paper covers automated settlement of receivables in non-governmental organizations. The problem concerns assignment payments (bank transfer) to receivables (e.g. membership fee). The assignment is many-to-many relation: single transfer may cover many receivables and single receivable may be covered by many transfers. However we expect that assignment relation splits into many small and sparse components. Here we utilise this knowledge to improve quality of automated assignment. 
We tackle the problem with entity matching techniques. First we match transfer to organisation member, then we match transfers and receivables for given member. We consider setup, where base algorithm is used for preliminary ranking of matches, then we apply several novel methods (which explore global structure of problem) to increase matching quality of base algorithm: greedy assignment, optimal linear assignment. The methods presented here contribute to automated settlement of receivables and entity matching.
We evaluate our approach on real world operational data which come from company providing settlement of receivables as a service: proposed methods boost recall from $70\%$ (base model) to $>77\%$ at precision $90\%$ for given member.

On the assignment problem and its application in automated settlement of receivables.
